Path instability of deformable bubbles rising in Newtonian liquids: A linear study

The first stages of the path instability phenomenon known to affect the buoyancy-driven motion of gas bubbles rising in weakly or moderately viscous liquids are examined thanks to a recently developed numerical tool designed to assess the global linear stability of incompressible flows involving freely-evolving interfaces. Predictions for the critical bubble size and frequency of the most unstable mode are found to agree well with reference data obtained in ultrapure water and in several silicone oils. By varying the bubble size, stability diagrams are built for several specific fluids, revealing three distinct regimes characterized by different bifurcation sequences. The spatial structure of the corresponding unstable modes is analysed, together with the variations of the bubble shape, position and orientation. For this purpose, displacements of the bubble surface are split into rigid-body components and volume-preserving deformations, allowing us to determine how the relative magnitude of the latter varies with the fluid properties and bubble size. Predictions obtained with freely-deformable bubbles are compared with those found when the bubble shape determined in the base state is constrained to remain frozen during the stability analysis. This comparison reveals that deformations leave the phenomenology of the first bifurcations unchanged in low-viscosity fluids, especially water, only lowering the critical bubble size and increasing the frequency of path oscillations. In contrast, they introduce a dramatic change in the nature of the primary bifurcation in oils slightly more viscous than water, whereas, somewhat surprisingly, they leave the near-threshold phenomenology unchanged in more viscous oils.

==> Figures/FrequencyStMo.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\documentclass[tikz]{standalone}
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{pgfplots}
\usepackage{grffile}
\pgfplotsset{compat=newest}
\usetikzlibrary{plotmarks}
\usetikzlibrary{arrows.meta}
\usepgfplotslibrary{patchplots}
\usepackage{amsmath}

\begin{document}
\definecolor{mycolor1}{rgb}{0.90196,0.61176,0.00000}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor3}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor4}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{bordeaux}{rgb}{0.6392,0.0784,0.1686}%


\begin{tikzpicture}

\begin{axis}[%
width=7.46cm,
height=8cm,
at={(0cm,0cm)},
scale only axis,
xmode=log,
xmin=1e-13,
xmax=1e-05,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={$Mo$},
ymin=0,
ymax=0.12,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={$St$},
axis background/.style={fill=white},
ytick = {0,0.02,0.04,0.06,0.08,0.1,0.12},
xtick = {1e-13,1e-11,1e-9,1e-7,1e-5},
minor xtick={1e-12,1e-10,1e-8,1e-6},
yticklabel style={/pgf/number format/fixed},
ylabel style={font=\small\fontfamily{ptm}\selectfont},
xlabel style={font=\small\fontfamily{ptm}\selectfont},
legend style={font=\small\fontfamily{ptm}\selectfont},
ticklabel style={font=\small\fontfamily{ptm}\selectfont},
ylabel style={anchor=base,rotate=-90},
xlabel near ticks,
clip=true,
smooth,
minor x tick num={1},
major tick length = 0.3 cm,
minor tick length = 0.15 cm
]
\addplot [color=mycolor1, line width=3.0pt, forget plot]
  table[row sep=crcr]{%
1e-13	0.0175613033974118\\
1.20450354025878e-13	0.0178730013237922\\
1.45082877849594e-13	0.0182063185046912\\
1.74752840000768e-13	0.0185597480449258\\
2.10490414451202e-13	0.0189317830493132\\
2.53536449397012e-13	0.0193209166226703\\
3.05385550883341e-13	0.0197256418698143\\
3.67837977182863e-13	0.0201444518955623\\
4.43062145758389e-13	0.0205758398047312\\
5.3366992312063e-13	0.0210182987021383\\
6.42807311728432e-13	0.0214703216926004\\
7.74263682681128e-13	0.0219304018809348\\
9.32603346883218e-13	0.0223970323719585\\
1.12332403297803e-12	0.0228705736042623\\
1.35304777457981e-12	0.0233637996009949\\
1.62975083462065e-12	0.0238776461974984\\
1.96304065004027e-12	0.0244099469965416\\
2.36448941264541e-12	0.024958535600893\\
2.8480358684358e-12	0.0255212456133215\\
3.43046928631491e-12	0.0260959106365957\\
4.13201240011533e-12	0.0266803642734843\\
4.97702356433211e-12	0.027272440126756\\
5.99484250318942e-12	0.0278699717991796\\
7.22080901838546e-12	0.0284707928935236\\
8.69749002617783e-12	0.0290727370125569\\
1.04761575278967e-11	0.0296736377590482\\
1.26185688306602e-11	0.0302739814769487\\
1.51991108295293e-11	0.030887479473595\\
1.83073828029537e-11	0.0315224600775691\\
2.20513073990304e-11	0.0321860588421576\\
2.65608778294668e-11	0.03288535418455\\
3.19926713779738e-11	0.0336125559436292\\
3.85352859371054e-11	0.0343575920543014\\
4.64158883361277e-11	0.0351194764577095\\
5.59081018251222e-11	0.0358972230949963\\
6.73415065775083e-11	0.0366898459073045\\
8.11130830789689e-11	0.0374963588357771\\
9.77009957299225e-11	0.0383157758215568\\
1.176811952435e-10	0.0391471108057866\\
1.41747416292681e-10	0.0399893777296092\\
1.70735264747069e-10	0.0408415905341674\\
2.05651230834865e-10	0.0417027631606041\\
2.47707635599171e-10	0.0425719095500622\\
2.98364724028333e-10	0.0434480436436844\\
3.59381366380463e-10	0.0443301793826136\\
4.32876128108306e-10	0.0452173307079926\\
5.21400828799967e-10	0.0461085115609642\\
6.28029144183425e-10	0.0470211820038293\\
7.56463327554629e-10	0.0479844101592661\\
9.11162756115491e-10	0.0489886393553556\\
1.09749876549306e-09	0.0500233962622449\\
1.32194114846603e-09	0.05108026221548\\
1.59228279334109e-09	0.0521573579374635\\
1.91791026167249e-09	0.0532540840495741\\
2.31012970008316e-09	0.0543698411731908\\
2.78255940220713e-09	0.0555040299296924\\
3.35160265093885e-09	0.0566560509404576\\
4.03701725859655e-09	0.0578253048268654\\
4.86260158006535e-09	0.0590111922102945\\
5.85702081805667e-09	0.0602133224518227\\
7.05480231071863e-09	0.0614328173214627\\
8.49753435908644e-09	0.0626695779049058\\
1.02353102189903e-08	0.0639231507436761\\
1.23284673944207e-08	0.0651930823792978\\
1.48496826225447e-08	0.0664789193532951\\
1.78864952905744e-08	0.0677802082071921\\
2.15443469003188e-08	0.0690964954825131\\
2.59502421139974e-08	0.0704273277207821\\
3.12571584968824e-08	0.0717722514635235\\
3.76493580679247e-08	0.0731308132522613\\
4.53487850812858e-08	0.0745025596285198\\
5.46227721768434e-08	0.0758871084479074\\
6.57933224657568e-08	0.0773283250232974\\
7.92482898353917e-08	0.0788300169257715\\
9.54548456661835e-08	0.080342564313556\\
1.14975699539774e-07	0.0818167562866515\\
1.38488637139387e-07	0.0832328676073162\\
1.66810053720006e-07	0.0846120404570513\\
2.00923300256505e-07	0.0859781025173005\\
2.42012826479438e-07	0.0873548814695078\\
2.91505306282518e-07	0.088766204995117\\
3.51119173421513e-07	0.0902359007755721\\
4.2292428743895e-07	0.0917877964923169\\
5.09413801481637e-07	0.0934457198267952\\
6.13590727341318e-07	0.0955947854994059\\
7.39072203352578e-07	0.0971422338805101\\
8.90215085445039e-07	0.0984729619350793\\
1.07226722201032e-06	0.0999292937795411\\
1.29154966501488e-06	0.101548331783967\\
1.55567614393047e-06	0.103206423326779\\
1.87381742286038e-06	0.104894234483875\\
2.25701971963392e-06	0.106602431331155\\
2.71858824273294e-06	0.108321679944519\\
3.27454916287773e-06	0.110042646399866\\
3.94420605943766e-06	0.111755996773096\\
4.75081016210279e-06	0.113452397140107\\
5.72236765935022e-06	0.115129366595301\\
6.8926121043497e-06	0.116800251159985\\
8.30217568131975e-06	0.118465692016272\\
1e-05	0.12012547164866\\
};
\addplot [color=white!80!black, line width=1.5pt, forget plot]
  table[row sep=crcr]{%
1e-13	0.0109770404024623\\
1e-12	0.013994958904034\\
2.54e-11	0.0205781534155094\\
5e-11	0.0202457799562545\\
6e-11	0.0197409897346705\\
7e-11	0.0144657723418834\\
7.5e-11	0\\
1e-10	0\\
1e-09	0\\
1e-08	0\\
1e-07	0\\
2e-07	0\\
5e-07	0\\
7.5e-07	0\\
1e-06	0\\
1e-05	0\\
};
\addplot [color=white!45!black, line width=1.5pt, forget plot]
  table[row sep=crcr]{%
1e-07	0.0852824741016314\\
2e-07	0.0833613308367206\\
5e-07	0.0790335020601871\\
6e-07	0.0771623003436299\\
6.2501e-07	0.076328690812765\\
6.4e-07	0.0786431868577871\\
6.1e-07	0.0788608842608536\\
6.25e-07	0.0743980874979896\\
6.5e-07	0.0755772817646\\
7.15e-07	0.0764299299266106\\
8e-07	0.0777276761727283\\
9e-07	0.0785242735413918\\
2e-06	0.0835828121315198\\
5e-06	0.0897644745174793\\
1e-05	0.0943837239614663\\
};
\addplot [color=mycolor2, only marks, mark size=3.0pt, mark=pentagon*, mark options={solid, fill=mycolor1, draw=black}, forget plot]
  table[row sep=crcr]{%
1e-13	0.0177681079517772\\
1e-12	0.0217388488621653\\
2.54e-11	0.0317944703097855\\
1e-10	0.0382452346944629\\
1e-09	0.0495999619758679\\
1e-08	0.0643168097761878\\
1e-07	0.0813792831184355\\
1e-06	0.0995668255309687\\
1e-05	0.120533315910908\\
0.0001	0.201980732042253\\
0.001	0.22650284467345\\
};
\addplot [color=mycolor3, only marks, mark size=3.0pt, mark=pentagon*, mark options={solid, fill=white!80!black, draw=black}, forget plot]
  table[row sep=crcr]{%
1e-13	0.0109770404024623\\
1e-12	0.013994958904034\\
2.54e-11	0.0205781534155094\\
5e-11	0.0202457799562545\\
6e-11	0.0197409897346705\\
7e-11	0.0144657723418834\\
7.5e-11	0\\
1e-10	0\\
1e-09	0\\
1e-08	0\\
1e-07	0\\
2e-07	0\\
5e-07	0\\
7.5e-07	0\\
1e-06	0\\
1e-05	0\\
};

\addplot [color=mycolor4, only marks, mark size=3.0pt, mark=pentagon*, mark options={solid, fill=white!45!black, draw=black}, forget plot]
  table[row sep=crcr]{%
1e-07	0.0852824741016314\\
2e-07	0.0833613308367206\\
2e-06	0.0835828121315198\\
5e-06	0.0897644745174793\\
1e-05	0.0943837239614663\\
};

\addplot [color=black, only marks, mark size=3pt, mark=diamond*, mark options={solid, fill=black, draw=black}, forget plot]
  table[row sep=crcr]{%
1.0723704239051984e-11   0.04193750047210788\\
1.7544376191479073e-10   0.05385153907164711\\
1.5748579216330103e-8   0.06895738943233752\\
6.112331451408527e-7   0.10769165690977078\\
0.000009504538505774588   0.11960654152660805\\
};


\addplot [color=black, only marks, mark size=3pt, mark=triangle*, mark options={solid, fill=bordeaux, draw=bordeaux}, forget plot]
  table[row sep=crcr]{%
2.46494643873807e-11   0.0465660919540230\\
};

\addplot [color=black, only marks, mark size=2.5pt, mark=square*, mark options={solid, fill=bordeaux, draw=bordeaux}, forget plot]
  table[row sep=crcr]{%
6.01692750824134e-7   0.105201149425287\\
};
\draw[-latex, dashed, black, line width=1.0pt] % k1 line
  (axis cs:6.5e-7,0) node[below, black] {} -- 
  (axis cs:6.5e-7,0.072);
\end{axis}
\end{tikzpicture}%
\end{document}
